Testing the dynamic origin of Quasi-periodic Oscillations in MAXI J1535-571 and H 1743-322

We investigate spectro-temporal properties for two black hole X-ray binary sources, MAXI J1535$-$571 and H 1743$-$322, during their hard and hard-intermediate states. For MAXI J1535$-$571, we analyze Swift/XRT, NuSTAR and NICER observations, specifically focusing on the occurrence of type-C Quasi-periodic Oscillations (QPOs). Regarding H 1743$-$322, we analyze multi-epoch observations of NICER and AstroSat, identifying a type-C QPO with centroid frequency ranging from 0.1--0.6 Hz. In both sources, we fit the spectra with a relativistic truncated disk and a power law component. In MAXI J1535$-$571, we also observe an additional relativistically smeared iron line. Through temporal and spectral analysis, we estimate the QPO centroid frequency and spectral parameters, such as the accretion rate and inner disc radii. We test the origin of type-C QPOs as relativistic precession frequency and dynamic frequency (i.e. the inverse of the sound crossing time $\frac{r}{c_s(r)}$). The dependence of QPO frequency on both the accretion rate and inner disc radii favours the QPO origin as dynamic frequency. We discuss the implications of these results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
